Static Exploration of Taint-Style Vulnerabilities Found by Fuzzing

Taint-style vulnerabilities comprise a majority of fuzzer discovered program faults. These vulnerabilities usually manifest as memory access violations caused by tainted program input. Although fuzzers have helped uncover a majority of taint-style vulnerabilities in software to date, they are limited by (i) extent of test coverage; and (ii) the availability of fuzzable test cases. Therefore, fuzzing alone cannot provide a high assurance that all taint-style vulnerabilities have been uncovered. In this paper, we use static template matching to find recurrences of fuzzer-discovered vulnerabilities. To compensate for the inherent incompleteness of template matching, we implement a simple yet effective match-ranking algorithm that uses test coverage data to focus attention on those matches that comprise untested code. We prototype our approach using the Clang/LLVM compiler toolchain and use it in conjunction with afl-fuzz, a modern coverage-guided fuzzer. Using a case study carried out on the Open vSwitch codebase, we show that our prototype uncovers corner cases in modules that lack a fuzzable test harness. Our work demonstrates that static analysis can effectively complement fuzz testing, and is a useful addition to the security assessment tool-set. Furthermore, our techniques hold promise for increasing the effectiveness of program analysis and testing, and serve as a building block for a hybrid vulnerability discovery framework.

==> output_udp_deref.txt <==
Match #1:

ovn/controller/pinctrl.c:635:5: note: "root" binds here
    out_ip6->ip6_ctlun.ip6_un1.ip6_un1_plen = out_udp->udp_len;
    ^~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~

Match #2:

tests/test-conntrack.c:52:9: note: "root" binds here
        udp->udp_src = htons(ntohs(udp->udp_src) + tid);
        ^~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~

Match #3:

ovn/controller/pinctrl.c:550:5: note: "root" binds here
    size_t udp_len = ntohs(in_udp->udp_len);
    ^~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~

3 Matches.


==> query_udp_deref.txt <==
let member memberExpr(allOf(hasDeclaration(namedDecl(matchesName("udp.*"))), hasDescendant(declRefExpr(hasType(pointsTo(recordDecl(hasName("udp_header"))))))))

m binaryOperator(allOf(hasOperatorName("="), hasRHS(hasDescendant(member))))
m declStmt(hasDescendant(member))

